Benchmarking Uncertainty Disentanglement: Specialized Uncertainties for Specialized Tasks

Uncertainty quantification, once a singular task, has evolved into a spectrum of tasks, including abstained prediction, out-of-distribution detection, and aleatoric uncertainty quantification. The latest goal is disentanglement: the construction of multiple estimators that are each tailored to one and only one source of uncertainty. This paper presents the first benchmark of uncertainty disentanglement. We reimplement and evaluate a comprehensive range of uncertainty estimators, from Bayesian over evidential to deterministic ones, across a diverse range of uncertainty tasks on ImageNet. We find that, despite recent theoretical endeavors, no existing approach provides pairs of disentangled uncertainty estimators in practice. We further find that specialized uncertainty tasks are harder than predictive uncertainty tasks, where we observe saturating performance. Our results provide both practical advice for which uncertainty estimators to use for which specific task, and reveal opportunities for future research toward task-centric and disentangled uncertainties. All our reimplementations and Weights & Biases logs are available at https://github.com/bmucsanyi/untangle.

==> scratch.txt <==
We have added scatter plots of the aleatoric and epistemic estimates to the rebuttal PDF. Figs [X-Y] show that the epistemic and aleatoric components are highly correlated (most of the time, even linearly). In other words, they do not provide independent information as we would need them and are not disentangled. In the paper, we measure this with the rank correlation since it can detect any monotonic relation. We have added results for the Spearman correlation, which shows similarly severe correlations (except it fails to detect the non-linear relation for PostNets). 

In short, both correlation metrics show high correlations between the aleatoric and epistemic uncertainty estimates, and hence, they violate disentanglement. To the best of our knowledge, we are the first to quantify uncertainty disentanglement, but if you have pointers to further metrics, we are happy to implement them.

---

## Useful Keywords
- Comprehensive benchmarking of uncertainty disentanglement across a diverse range of uncertainty tasks
- Modeling uncertainty is a highly relevant and challenging topic.
- The benchmark is an important milestone for pushing this area of research further
- Extensive experimental study
- Results are insightful for both practitioners and researchers interested in understanding SOTA and finding directions for future work
- Original work with a clear focus on uncertainty disentanglement
- Useful for reproducibility and speeding the progress in this important direction
- Most comprehensive experimental study on this topic I have seen so far
- The paper is well-written
- First comprehensive benchmark in this area
- Impressive number of considered approaches and uncertainty tasks
- Useful insights

## How to please the reviewer?
- **Other datasets?** 
- **Why rank correlation for uncertainty disentanglement?** See the global discussion.

# Global

## Why rank correlation to evaluate uncertainty disentanglement?
- The Pearson correlation metric only captures linear relationships between the aleatoric (AU) and epistemic (EU) uncertainties and is tied to the exact values of these estimates. The Spearman (rank) correlation metric enables capturing non-linear dependencies between the AU and EU estimates and is independent of the scale of the estimates. The scale-independence aligns with most practical tasks: neither the OOD detection and correctness prediction performance measured by the AUROC nor the abstained prediction performance measured by the AUAC metric depend on the scale of the uncertainty estimates.
- If two uncertainty estimators rank the test inputs in exactly the same way, they fail to capture different sources of uncertainty (such as EU and AU) that would rank inputs differently. Therefore, a severe rank correlation between AU and EU prohibits disentanglement.
- Measuring epistemic uncertainty via varying the training dataset sizes is indeed a standard technique for _controlling_ the EU. **Following your valuable suggestions, we have included an option in the benchmark suite to subsample the training dataset and added the disentanglement results w.r.t. different dataset sizes to the rebuttal PDF file.** Note that a metric for _evaluating_ the (dis)similarity of EU and AU estimates is still required, and we consider the Spearman (rank) correlation a suitable metric. 
